MultiK: A Framework for Orchestrating Multiple Specialized Kernels

We present, MultiK, a Linux-based framework 1 that reduces the attack surface for operating system kernels by reducing code bloat. MultiK "orchestrates" multiple kernels that are specialized for individual applications in a transparent manner. This framework is flexible to accommodate different kernel code reduction techniques and, most importantly, run the specialized kernels with near-zero additional runtime overheads. MultiK avoids the overheads of virtualization and runs natively on the system. For instance, an Apache instance is shown to run on a kernel that has (a) 93.68% of its code reduced, (b) 19 of 23 known kernel vulnerabilities eliminated and (c) with negligible performance overheads (0.19%). MultiK is a framework that can integrate with existing code reduction and OS security techniques. We demonstrate this by using D-KUT and S-KUT -- two methods to profile and eliminate unwanted kernel code. The whole process is transparent to the user applications because MultiK does not require a recompilation of the application.

==> layout.txt <==
Abstract

Introduction

Motivation
    Kernel is big.
    Running a simple IoT application.
    Requires entire kernel, running Ubuntu, etc.
    One can apply container.
    Still kernel is big.
    Vulnerabilities?

    Attack surface reduction
        Unikernel.
        Kernel configurations.
        Profiling and tailoring kernel.

Overview
    Goal.
        To supply a minimal kernel that is required for running an application.
    Methods.
        Trace-based tailoring
            Trace the kernel with application
        Per-process kernel multiplexing.
    Threat model.

Kernel Specialization

MultiK

Implementation

Evaluation

Discussion

Related Work
